Distinct Shortest Walk Enumeration for RPQs

We consider the Distinct Shortest Walks problem. Given two vertices $s$ and $t$ of a graph database $\mathcal{D}$ and a regular path query, enumerate all walks of minimal length from $s$ to $t$ that carry a label that conforms to the query. Usual theoretical solutions turn out to be inefficient when applied to graph models that are closer to real-life systems, in particular because edges may carry multiple labels. Indeed, known algorithms may repeat the same answer exponentially many times. We propose an efficient algorithm for multi-labelled graph databases. The preprocessing runs in $O{|\mathcal{D}|\times|\mathcal{A}|}$ and the delay between two consecutive outputs is in $O(\lambda\times|\mathcal{A}|)$, where $\mathcal{A}$ is a nondeterministic automaton representing the query and $\lambda$ is the minimal length. The algorithm can handle $\varepsilon$-transitions in $\mathcal{A}$ or queries given as regular expressions at no additional cost.

==> cover.txt <==


- Q1: Do you have any statistics regarding real queries, in order to quantify when non-determinism of the automaton, or repeated labels, become a problem? My impression is that multi-labelled edges can be dealt with by inspecting the edges that have been already explored, but I may be missing some details. Regarding non-determinism, this algorithm would be justified when input NFAs are big, so that determinization becomes a problem.

> Stats ?
There is little data on RPQs usage in practice.
There is one work (Bonifati, Martens, Timm, 2020) which shows that almost all queries are very simple, and in particular deterministic.  However, it is not clear that this work is relevant to us:
- it is based on a SPARQL query log, hence coming from the RDF world and not the property graph world.  Since shortest semantics is used mostly in the later (SPARQL uses homomorphism semantics), it is not clear whether this work is relevant for us.
- it is not about nondeterminism: SPARL uses homomorphism semantics (not shortest-walk semantics) hence nondeterminism is not very important for this semantics.
- the RDF data model does not allow mult.
As far as we are aware, there is no similar work for pattern matching coming from the property graph world.  We don't think that the data exists yet since the issue mostly appeared with GQL.
Prior to GQL, major PG vendors were using single-labeled edges (at least TigerGraph/GSQL and Neo4j/Cypher) and in Cypher disjunction is very limited, preventing most forms of nondeterminism.
ISO decided to both allows multi-labeled edges and unrestricted disjunction in GQL.  The PG/GQL community is aware of the fact that deduplication exists: the standard document how the "deduplication" works (see also section 6.5 of Deutch, Francis, et al. SIGMOD'2022).


> We are not quite sure how you suggest dealing with multiple edges, so it is not clear where the confusion lies. However, we want to make clear that nondeterminism in the automaton and nondeterminism in the data are actually the same problem. Indeed, given a nondeterministic automaton A and a single-labelled database D, we can design a *deterministic* automaton A' and a multi-labelled database D' such that [A](D) = [A'](D'). Indeed, if A has two transitions (q,a,p) and (q,a,r), these will be replaced by (q,a_1,p) and (q,a_2,r), while each label a in the database will be replaced by {a_1,a_2}. Thus, going back to the simpler settings requires dealing with both forms of nondeterminism. Determinizing the automaton in a setting where the database may contain multiple labels is not sufficient.

- Q2: How would this algorithm compare to an approach where one determinizes the input automaton and then proceeds as in [11,17]? what about the comparison when one is interested in the complexity of retrieving all shortest walks?

First, note that determinising the automaton and and applying [11] does not solve the exact same problem, due to possible nondeterminism in the data (see ...).
Second, ...theretical comparison...
Third, we don't know how these would compare in practice.  It is one of our future work, but once again we are lacking data coming from the property-graph real-world.

We think [17] is even harder to compare to our algorithm.  Once again, nondeterminism in the data is not considered.  The query model in [17] is closer to GQL: the authors have a data structure to optimise being able to handle different semantics and making disjoint unions.  The hard part is not really the handling of shortest semantics.  We actually believe it is possible to embed our preprocessed data-structure into theirs in order to make it work with nondeterminism (both in data and query).


- That being said, this is actually a paper that, to achieve the greatest possible dissemination and impact---in particular in the systems community--- would have benefited from having some insights into implementation.

- Further, the paper focuses on achieving the claimed upper bounds but does not discuss any lower bounds. In that respect, it remains unclear in what sense (if any) these upper bounds are optimal. The paper would be significantly stronger with insights into lower bounds.

Regarding the impact, I have mixed feelings. I understand that improving the way paths are explored in a breadth-first fashion avoid repetition of paths in case of non-determinism. But I am clueless on whether this is actually important in practice. The other important aspect is the practical slowdown of this algorithm when the automaton is deterministic.
  
> Testing whether an automaton is deterministic is linear in the size of the automaton, and whether an automaton is nonambiguous  is quadratic.  In those cases, one could just run the other algorithm.  Note that nondeterminism in the database (in case of multi-labeled edges) cannot be treated as easily, and in order to be correct one has to change the algorithm in order to detect duplicates, which means storing exponentially many walks in the worst case scenario.


==============
@article{DBLP:journals/vldb/BonifatiMT20,
  author       = {Angela Bonifati and
                  Wim Martens and
                  Thomas Timm},
  title        = {An analytical study of large {SPARQL} query logs},
  journal      = {{VLDB} J.},
  volume       = {29},
  number       = {2-3},
  pages        = {655--679},
  year         = {2020},
  url          = {https://doi.org/10.1007/s00778-019-00558-9},
  doi          = {10.1007/S00778-019-00558-9},
  timestamp    = {Mon, 06 Jul 2020 16:47:48 +0200},
  biburl       = {https://dblp.org/rec/journals/vldb/BonifatiMT20.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}


== Nadime :


First, we would like to thank the reviewers for their reviews and suggestions.  All their remarks have been worked into the article.  The most significant changes are highlighted in blue in the newly submitted file. 

Here are some additional insights on their remarks and questions.

On handling nondeterminism (Review 3)
-----------------------------------------

We want to make clear that nondeterminism in the automaton is only part of the challenge.  Indeed, when the data model allows edges to carry multiple labels, nondeterminism in the query and nondeterminism in the data are actually the same problem.  Thus, in our setting, requiring the input query to be deterministic does not make the problem simpler.  Similarly, determinizing the automaton before running one of the known algorithms [eg. 11] will not prevent duplicates.

Let us sketch a simple argument showing how both issues relate.  Consider a nondeterministic automaton A and a single-labelled database D.  Then, we can design a *deterministic* automaton A' and a multi-labelled database D' such that [A](D) = [A'](D').  Indeed, whenever A has two transitions (q,a,p) and (q,a,r), we replace these in A' with two new transitions (q,a_1,p) and (q,a_2,r), while each 'a' label in D will be replaced by {a_1,a_2} in D'.

We are not quite sure how Reviewer 3 suggests handling multi-labeled edges.  We want to clarify that the same edge may be used many times in the same output (a shortest walk satisfying the query may contain loops) or in different outputs.  Unwanted duplicates are walks that consists in precisely the same sequence of edges in the same order (caused either by the automaton being nondeterministic or the walk having multiple labels).  Thus, individually storing the edges that have already been used is insufficient (order matters), and storing all ordered sequences of edges is untractable in both time and space.



On real-life significance (Review 3)
----------------------------------------

We unfortunately do not have statistics to discuss how prevalent our setting is, but we are not sure such data exists yet.  Here are a few pointers that may help shed some light on the situation:

- There exists a study [A] that considered a large sample size of SPARQL queries and showed that users' queries are usually very simple, and in particular, deterministic.  However, this study does not immediately apply to our setting, as SPARQL is evaluated over RDF, which may not cover the same use cases.  As far as we know, no similar study exists for queries and data that come from systems using property graphs. Once again nondeterminism in the query is only part of the problem in settings where edges may carry multiple labels.

- Prior to GQL, major DBMS based on property graphs disallowed multi-labeled edges, as in TigerGraph/GSQL and Neo4j/Cypher.  Thus, handling nondeterminism in the data has received little attention so far.  However, ISO decided to allow both multi-labelled edges and all-shortest-walk semantics in GQL.  This new standard has been worked on and adopted by major players in the graph databases world, which shows that demand exists for a more expressive data model.

- Finally, and perhaps most importantly, handling duplicates is already a core concern in the Property Graph / GQL community.  Indeed, the document that defines GQL as a standard already contains substantial parts that are devoted to explaining which redundant results must be removed during pattern matching (a process call "deduplication").  See [B, Section 6.5] for a more reader friendly presentation.

As a side note, Reviewer 3 points out a potential slowdown in the favourable case where both query and data are deterministic.  While it is likely to be true, note that testing whether an automaton is deterministic and a database single-labeled can be done in linear time.  Thus, it poses no particular problem to run the more efficient algorithm when presented with the simpler situation.  We added a paragraph just after Theorem 2 in order to make this clearer to the reader.



On lower bounds (Review 1)
------------------------------

Reference [C] shows that we are quite close to the lower bound under SETH as far as preprocessing is concerned.  We had a full subsection on lower bounds in a prior version, but it was cut from the final submitted version.  Reviewer 1 remark shows that this decision was probably unwise.  We expanded a bit Section 6 to reintroduce discussion on lower bounds.

We were not able to prove a lower bound on the delay, aside from the immediate Omega(lambda) bound, which comes from having to output the answer.  Still, our algorithm achieves a delay that does not depend on the size of the database: in some sense, it is optimal in data complexity.  Trying to achieve a better bound in data complexity would involve outputting a more concise representation of the answer, as discussed in the end of Section 6.


References
----------

[A]: Angela Bonifati, Wim Martens and Thomas Timm, An analytical study of large SPARQL query logs, VLDB 2020.

[B]: Alin Deutsch et al, Graph Pattern Matching in GQL and SQL/PGQ, SIGMOD 2022.

[C]: Massimo Equi, Veli Mäkinen, Alexandru I. Tomescu, and Roberto Grossi. On the Complexity of String Matching for Graphs. ACM Trans. Algorithms 19, 3. 2023.
